Systematic Uncertainties Associated with the Cosmological Analysis of the First Pan-STARRS1 Type Ia Supernova Sample

We probe the systematic uncertainties from 113 Type Ia supernovae (SNIa) in the Pan-STARRS1 (PS1) sample along with 197 SN Ia from a combination of low-redshift surveys. The companion paper by Rest et al. (2013) describes the photometric measurements and cosmological inferences from the PS1 sample. The largest systematic uncertainty stems from the photometric calibration of the PS1 and low-z samples. We increase the sample of observed Calspec standards from 7 to 10 used to define the PS1 calibration system. The PS1 and SDSS-II calibration systems are compared and discrepancies up to ~0.02 mag are recovered. We find uncertainties in the proper way to treat intrinsic colors and reddening produce differences in the recovered value of w up to 3%. We estimate masses of host galaxies of PS1 supernovae and detect an insignificant difference in distance residuals of the full sample of 0.037\pm0.031 mag for host galaxies with high and low masses. Assuming flatness in our analysis of only SNe measurements, we find $w = {-1.120^{+0.360}_{-0.206}\textrm{(Stat)} ^{+0.269}_{-0.291}\textrm{(Sys)}}$. With additional constraints from BAO, CMB(Planck) and H0 measurements, we find $w = -1.166^{+0.072}_{-0.069}$ and $\Omega_M=0.280^{+0.013}_{-0.012}$ (statistical and systematic errors added in quadrature). Significance of the inconsistency with $w=-1$ depends on whether we use Planck or WMAP measurements of the CMB: $w_{\textrm{BAO+H0+SN+WMAP}}=-1.124^{+0.083}_{-0.065}$.

==> MWEBV.txt <==
PS1 & 0.019 & 0.001 \\
CSP & 0.064 & 0.005 \\
CFA3 & 0.064 & 0.004 \\
CFA4 & 0.060 & 0.004 \\
LOWZ & 0.052 & 0.004 \\


==> def_panel.txt <==
\newcommand{\omcpssdss}{\ensuremath{ 0.271^{0.031}_{-0.031} }}
\newcommand{\wcpssdss}{\ensuremath{ -0.987^{0.107}_{-0.107} }}
\newcommand{\omcpsstat}{\ensuremath{ 0.284^{0.036}_{-0.034} }}
\newcommand{\wcpsstat}{\ensuremath{ -0.923^{0.090}_{-0.090} }}
\newcommand{\omcpssys}{\ensuremath{ 0.276^{0.034}_{-0.036} }}
\newcommand{\wcpssys}{\ensuremath{ -0.939^{0.125}_{-0.128} }}
\newcommand{\omcpsbsys}{\ensuremath{ 0.276^{0.036}_{-0.034} \textrm{(Stat)}~^{0.011}_{-0.011} \textrm{(Sys)}          }}
\newcommand{\wcpsbsys}{\ensuremath{ -0.939^{0.090}_{-0.090} \textrm{(Stat)}~^{0.087}_{-0.091 } \textrm{(Sys)}  }}
\newcommand{\calnum}{\ensuremath{13}}
\newcommand{\psnuma}{\ensuremath{116}}
\newcommand{\lownum}{\ensuremath{184}}
\newcommand{\psnumb}{\ensuremath{156}}


==> refPS1.txt <==
Dear ApJ Editor,

Thank-you for your consideration and for passing the papers along to a very knowledgeable referee.  As you will see, we took each of the referee's points extremely carefully, and tried our best to modify or better explain points to strengthen the paper as suggested by the referee.  In the process, we better understood multiple pieces of our analysis.  This paper is the first analysis of the Pan-STARRs SNIa sample, and by no means do we claim this to be the final analysis.  Therefore, there are a few points suggested by the referee that we started doing, but realized would be better addressed in our next iteration.  We hope the referee is satisfied with the extent that we answered his suggestions, and offer multiple thanks for the very careful and thoughtful criticism.

Please note that we added a second pdf in which the additions and responses to comments are shown in blue.
-------------------
This is a joint report on the two supernova cosmology papers from the
first 1.5 year of Pan STARSS data. These papers appear in the post
Planck context and insist on their contrainst, being in modest
contradiction with LCDM, when crossed with external priors. Both of
these papers require some more work to substantiate the claim. The
systematic uncertainty budget probably misses some contributions,
which might reduce the apparent tension. The papers do not
really discuss the tension of Planck+H0 with LCDM, which is
of a similar size.

My central concern about these two papers is the chosen punch-line:
tension with Lambda CDM in SN measurements. My problem is unrelated to
the result itself but with the chosen presentation:
- it misses caveats on the size of SN systematic errors, in particular
the fact that calibration and statistical uncertainties of the SALT2
training sample were ignored.
- it should be clear (in the relevant abstract) that a tension of a
very similar size is obtained by the Planck+H0 combination

If one compares with the published SNLS3 sample, the PS1 sample has a
smaller redshift coverage, significantly less events, and a larger
photometric calibration uncertainty. The presented precision for
PS1+Planck+BAO is almost equal to SNLS3+Planck+BAO. This requires
some discussion. One possible explanation could be that the impact of
calibration uncertainties through the lightcurve fitter training was
not accounted for.

The referee will see that we have made significant changes to how the final results are presented.  We now stress how much of the tension is due to the tension from H0+Planck, and also soften some of our words about tension from PS1+Planck as our numbers have changed somewhat.

A significant amount of the change of our final numbers is due to the inclusion of the lightcurve fitter training systematic, now one of our largest systematic uncertainties.  This uncertainty is only subtly mentioned in previous SN analyses, and we only found out about its significance after hearing from the creator of the SALT2 lightcurve fitter.  We also made some significant changes to how we analyze the calibration - in particular the fact that the filters change across the focal plane.  We made some significant changes to the photometry - in particular dealing with the errors in the forced photometry.  Another larger correction is that we found in the SNANA package, there were legacy keywords for a couple of the low-z filter definition files that basically put in AB (or Smith) offsets twice.  These were taken out and especially affected CSP and CfA4.  There are several smaller changes to the analysis as discussed below, and we believe that the submitted copy has had a number of improvements largely motivated by the referee's comments.  There are a couple suggestions made by the referee that we have taken very seriously, but have blossomed into what we think will be complementary papers that follow this one.

REFPS2: DONE.
I do not understand the logic that defines the separation between the
papers. There are repeated discussions and missing cross references
which complicate the reading. If the authors are not considering
eliminating repetitions, they should at least cross reference
at the sub-section level.

The logic of the separation is that Rest et al. deals with internal photometry and the straightforward cosmology, and Scolnic et al. deals with external photometry (i.e. other samples) and any systematics that affect how all the SN samples how added together.  We agree that the separation is not ideal, though was best for sharing credit among the multiple PS1 collaborators.  We have tried to include more references at the sub-section level.

Latex issues:

REFPS3a: DONE.
There are plenty of references where a letter is added after the date
in the text, but not in the reference section (e.g Betoule et al (2012b))

This is fixed.

REFPS3b: DONE.
Table 2 in Scolnic et al is 1.5 column wide.

Fixed.

REFPS3c: not done.
Table 5 has cosmetic issues regarding vertical bars.

Fixed.



============ Scolnic et al paper. =======================

REFPS4: DONE
Besides the comments above, I am having hard time to figure out the
data reduction process. I miss an overall picture of what was done
with the PS1 images, and how photometry was performed. There are quite
a few steps of processing which produce the nightly stacks and the
templates, and how these are made and how their flux scale is defined
should be clear. The rule here is very simple: if provided with the
images, the reader should be in principle able to reproduce the found
SN and star fluxes. This involves both sketching the calibration path
within PS1, with the needed technical details, and telling more about
how the survey photometry is propagated to SNe.

This is primarily improved in Rest et al. The split and references between Rest et al and Scolnic et al. are attempted to be made for clear.

e.g we include the sentence:
"REFPS4: The main demarcation between the analysis of Rest et al. and Scolnic et al. when analyzing the calibration uncertainties is that Rest et al. analyzes the uncertainties in the photometric measurements of the stars and supernovae, while Scolnic et al. focus on how these uncertainties propagate to measurements of the absolute calibration of the PS1 system and the supernova distances."

Detailed comments
REFPS5: DONE.
The last sentence of the abstract is strange : it seems to
tell that CMB results show up differently in combinations.
It should be clear (in the abstract) that these differences
were noted in the Planck paper(s): Planck and WMAP do disagree
without SNe.

Sure - we only are attempting to point that what we quote as our final value of w depends on which cosmology measurement to use.  In a sense then, this is a systematic uncertainty as there is current work on trying to explain this difference (see Spergel et al. 2013)"

Section 2.3
REFPS6: DONE.

"the advantage of the approach shown in C11..." misses that it also
allow to properly account for "interactions" between systematics.

We modified: 
"REFPS6: The advantage of the approach shown in C11 is that it properly accounts for covariances between SNe and also for interactions between systematic uncertainties."

REFPS7 DONE: 
"As given in R13 for the statistical-only case ..." seems to assume
that SALT2 color uncertainty do not carry any color smearing (as
written in the Scolnic et al paper about scatter assignments). As a
matter of fact, SALT2 does not assume that there is no "color
smearing". The SALT2 version of Guy et al (2010) assumes that this
color smearing is diagonal in wavelength space. When using these
uncertainties as input to SALT2mu, the values of alpha and beta
reflect the SALT2 assumed color smearing. The obtained distance
uncertainties do not explain the full HD scatter, but they do not
assume an entirely rigid SN model as depicted by the last sentence. A
side remark on this matter is that it seems impossible to attribute
zero scatter to the luminosity and a finite scatter to color when
luminosity is measured using B, and color is measured using B-V. A
more specific discussion of what are the two color smearing models
used throughout is necessary. Footnote 27 in the other paper somehow
indicates that those are SALT2 + magnitude scatter on one hand, and
Chotard et al 2011 on the other. Is it what was done ? using SNANA
for the implementation?

We really tried to be specific in that the SALT2 has some color smearing.  Yes, we had two models: Guy10 + magnitude scatter on one hand, and Chotard et al 2011 on the other with different assumptions about the underlying color distribution. And we used SNANA for the implementation/

We fixed it to:
"REFPS7: As given in R13, when attributing the remaining intrinsic scatter to luminosity variation ($\sigma_{\textrm{int}}=0.115$), $\alpha$ and $\beta$ are found to be $0.147\pm0.010$ and $3.13\pm0.12$ respectively."

REFPS8 DONE: 
Last paragraph:

I am not sure Riess et al (2011) is the first implementation of
assessing the impact of varying assumptions in the analysis
by propagating these variations to the end.

We slightly fixed it to, as this is one example:
"In the second approach, we redetermine distances based on variations (often binary) in the analysis methods (e.g. \citealp{Riess1103.2976})."

Section 3.

REFPS9 : DONE
Fig 1. is too tiny to be read. Once enlarged, it raises a few
questions:
- I am not sure I understand what the arrows are supposed to mean,
and why some vertical arrows point up or down.
- Is is appropriate to quote Vega as a primary calibrator for Calspec?
I tend to regard the Vega measurement by Bohlin & co as a useful check
of legacy flux calibration, but not as an anchor of the system,
mostly because the high brightness might introduce some concerns about
measurements.
- On the top row, I do not see a clear distinction between
actually measured passbands (using e.g. the Stubbs and Tonry setup)
and color terms w.r.t standard catalogs.

We meant to show that Calspec total magnitudes is still on the Vega system, but have just placed 'WD standards' there in its stead.  We made the plot more legible and clearly separate parts.  We also added a line explaining the absolute flux arrow direction.

"Directionality of absolute flux arrows show the source of the uncertainty. "

REFPS10 : DONE.
I am having hard time to follow the text about PS1 calibration
because, as mentioned in the introduction, I miss an overview of the
PS SN calibration process telling what is being measured and how. Is
it supposed to be provided by figure 1? In any case this figure
should be backed up by a description of the photometric calibration
process. Since the other paper also discusses systematic uncertainties
related to photometry, I have expressed the same request. This somehow
illustrates that the split between papers is not optimal for readers.

We fixed/added:
"REFPS2,10: The flux calibration of PS1 measurements relies on an iterative process that includes work from T12 and \cite{Schlafly12} and is built on by this work and that of R14.  T12 observes several HST Calspec standards \citep{1996AJ....111.1743B} with PS1 and compares the observed magnitudes of these standards to the predicted magnitudes from synthetic photometry.  T12 finds the AB offsets so that the observed magnitudes best matches the synthetic photometry, given tight constraints from measurements on the bandpass edges and shapes.  Catalogs from the fields that contain the Calspec standards are then included as a basis of the relative calibration performed by \cite{Schlafly12},  which uses repeat PS1 observations of stars and solves simultaneously for the system throughput, the atmospheric transparency, and the large-scale detector flat field (called `ubercal').  In this process, new sky catalogs are created not only for the fields in which the Calspec standards are located, but across the entire observable sky including the Medium Deep fields.  

The original observations of Calspec standards by T12 are supplemented by observations of those and other Calspec standards as part of the Pan-STARRs 3Pi survey.  In this work, we determine the AB offsets between the observed magnitudes of the entire set of Calspec standards calibrated by ubercal and the synthetic photometry of these standards.  This iterative process is thus a more accurate test of the absolute flux calibration of PS1.  Once these offsets are found, R14 applies the offsets to the Medium Deep field catalogs, and analyzes further calibration uncertainties that may affect the SN measurements.  Zeropoints for the nightly photometry of the supernovae are determined by comparing the photometry of a single image to the photometry from the Medium Deep field catalog at that location."

Section 3.1
REFPS11 : DONE.

- What are the two first sentences of the second paragraph refering
to? I just do not understand because I miss which color
transformations are being discussed and what are (in practice) the PS1
internal zero points. Since this is the main source of uncertainties,
I should not be guessing.

We changed it to:
"REFPS11: The second major component of the total calibration uncertainty is in determining the flux zeropoints of each filter based on observations of astronomical standards.  Since the accuracy of the internal PS1 measurements of the flux zeropoints is not better than $1\%$, the zeropoints are adjusted so that the observed photometry of HST Calspec standards (e.g., AB - HST Calspec; \citealp{1996AJ....111.1743B}) matches the synthetic photometry of these standards.    Analogously, for the low-z sample, this uncertainty encompasses the accuracy of the color transformation of Landolt standards.}  For PS1, the adjustment of the photometry to agree with the synthetic photometry dominates the uncertainty in the filter measurements by T12.  Both uncertainties are included in our analysis.  "



REFPS12 : DONE.

The discussion about band passes seems somehow superficial: the fact
that a shift of the r bandpass does not strongly affects the zp might
be telling that the average AB color of the calibrators is ~0. If it
were exactly 0, shifting the filters would not alter ZPs. For the
impact of filter shifts on cosmology, it seems to me that what matters
is the difference between colors of calibrators and SNe (bandpasses
*are* used when fitting SNe). Maybe the way to properly trace filter
shifts down to cosmology is to account for covariances between filter
shifts and ZP. If these covariances were neglected, some corrective
action has to be considered. In any case, the provided argument seems
wrong to me.

We agree with the referee here and did not appreciate the full extent of the systematic until running synthetic star spectra and supernova spectra through passbands.  This systematic is treated in both papers.  In Rest et al., how this systematic affects the nightly zeropoints is calculated.  In Scolnic et al., we calculate how this systematic affects the observations of the Calspec standards - many of which are very blue - and the supernovae, which have very narrow features. 

We added:
Spatial and temporal variation of the filter bandpasses propagate into our total calibration uncertainty in three ways: how the catalog photometry is determined, how the photometry of the Calspec standards is determined, and how the photometry of the supernovae is determined.  We expect that the uncertainty in the nightly zeropoints to be small.   We find by comparing Pan-STARRs and SDSS photometry that any variation of the PS1 photometry across the focal plane for colors $0.4<g-i<1.5$ is less than 3mmag and is difficult to detect because of noise.  The effect of variation of the filter bandpasses on photometry of the Calspec standards and the supernovae are significantly larger because of the very blue colors of a large fraction of the Calspec standards and the narrow spectral features of these supernovae.  These effects are both considered.

We also now include Fig. 2 and accompanying text to show how we deal with this issue.

REFPS13 : DONE.

The discussion of the overall absolute flux scale seems to assume that
different surveys cannot carry out relative calibration: it basically
says that with one telescope, relative calibration is enough, with
more telescopes absolute calibration is required. I have to disagree
with this picture because most of the existing surveys do not rely on
the fact that their different bands were observed with the same
telescope. It is somehow misleading not to mention here the binding
between the Landolt catalog and Calspec discussed later (Landolt and
Uomoto 2007). The paragraph does not mention either if some Landolt
stars are measurable in the PS1 survey, and if not, why.
  
"Some Landolt stars are observable, and we are currently working on this but will not get it done on the timeframe of this paper.  This will absolutely be in our next analysis, but we have found getting to a precision level that is useful has some complexities and requires further analysis."

We added:
"This common flux scale can be achieved by the binding between the Landolt catalog and Calspec standards (Landolt and Uomoto 2007).  In a future analysis, we plan to cross-calibrate the Landolt catalog to the PS1 catalog to further improve the flux scales of the different samples."


3.2
REFPS14 : DONE.

Second paragraph : I do not understand what the precision of 0.01 mag
are supposed to represent. Is it the noise on propagating the ZP from
a field containing a standard to the SN field? On how many visits does
it rely? is the division by sqrt(10) fully justified ?

"Square root of 10 actually overestimates this due to the number of observations of the fields but we haven't worked out yet how much smaller it should be.  This will likely be forthcoming in a new Finkbeiner paper."


REFPS14B : DONE.

[From figure 2. ...]: How the uncertainties on the ZP are derived
should be detailed, as well as where the size of the other
contributions. It seems to me that the non-linearity of photometry is
0.001 (last sentence of section 5.2 of the other paper, which deserves
a much deeper discussion), and it is here 0.005. There should be here
a reference to the table of the other paper. So, both papers should
agree and present a detailed table of the photometric uncertainties

We have added in four paragraphs of text and analysis to better address this point - starting with 'To improve the PS1 absolute calibration, we analyze a larger sample of Calspec standards that have been observed throughout the PS1 survey.  In total, there are 12 Calpsec standards that have been observed by PS1 in $gri\zps$~that are not saturated in the observations.'

We had not previously considered the variation of the filter functions across the focal plane, and how it may affect measurements of the Calspec standards.  Fig. 2 shows what kind of effect to expect using measured bandpasses across the focal plane.  This is especially problematic for the blue Calspec standards.  Now, we account for the location of the Calspec standard when determining the magnitudes.  We also do a better job to make sure we aren't affected by a malmquist bias when determining the zeropoint between the short exposure images and longer exposure catalogs.

3.3
REFPS15 : DONE.

I do not understand what the absolute calibration between PS1-SDSS
means (or SDSS-SNLS, in the same sentence). I do not know how to put
"absolute" and "between" in the same concept. I am puzzled by the
comparison of SDSS DR9 catalogs using SDSS zeropoint from Betoule et
al (2012), since those zeropoints seem to be mostly alterations to the
Ivezic catalog rather than DR9. DR9 was used there to remove
flatfielding errors from the PT, but the ubercalibration along the
stripe 82 was not used. So, I am unsure as to how the SDSS AB offsets
from Betoule et al (2012) should be used regarding DR9. If the authors
believe that what they have done is correct, they should dismiss my
worries above.

We have gone over this, as we got confused as to which direction the Betoule offsets went in and what system the catalogs were given in.  We have therefore corrected the calculated offsets.

We also simplified our writing to say the 'Passband magnitude differences between PS1 catalog (T12 catalogs with ubercal zeropoints) and the \bluepen{most up-to-date SDSS S82 Catalog (from \citealp{Betoule2012}'

We also added "absolute calibration differences between " and put slashes in.
PS1/SDSS just means PS1 and SDSS.

REFPS16 : DONE.

The last sentence of the second paragraph might imply that Betoule et al
have produced Calspec spectra.

We changed this to:
"\cite{Betoule2012} redefines the SDSS AB system using SDSS PT observations of 7 Calspec standards."

REFPS18 : DONE.
I think that the message conveyed by both fig 2 and Fig 18 should be
explicit in their captions. I guess that in both instances, the
calibration defines measured magnitudes so that the residuals average
to 0. If it is the case, it should be reminded in the captions. For
figure 18, the observed magnitudes of the Calspec standards were
measured using the SDSS PT, and hence have very likely been color
transformed to the SDSS 2.5 m filter system.

AB offsets found in this analysis are such that the discrepancies between the observed and synthetic magnitudes are minimized.}

We added:
"For SDSS, the Calspec standards were measured using the SDSS PT, and have been color transformed to the SDSS 2.5m filter system."

3.4
REFPS19 : DONE.
This section should probably refer to the section of the other paper
that discusses quality culls, because those cut the nearby sample down
by a lot.

"We refer here to R14 (section 7.2) which details the quality culls on the light curves and reduces the number of light curves significantly."

REFPS20 : DONE.

The discussion of KeplerCam bandpasses introduces the date of August
2009 without any mention of what happened there. The Stubbs and Tonry
technique applies to after May 2011, but it is not clear how the two
other sets of bandpasses were obtained. Since there are 3 different
setups, it would be nice to give a quantitative assessment of how many
events belong to which setup, and if there are hybrid instances where the
template image(s) had to be taken using another setup than the one for
the live supernova. In this case some indication of the size of the color
terms between setups would be nice.


It is true that the Stubbs and Tonry technique was introduced later, but they find the consistency by comparing color terms before and after.  Various quantification can be seen in Hicken et al. 2012.

We added:
"This difference is quantified by measurements of the $V$, $V-i'$, $U-B$ and $u'-B$ color coefficients between the Landolt/Smith measurements and the natural system.  Therefore, we use a set of transmission functions for before August 2009 and after May 2011, when the system was measured to be consistent, and a separate set of transmission functions between these two dates (Hicken et al. 2012)."


REFPS21 : DONE.

It seems that the CSP bandpasses have been revised since Contreras et
al (2010), as told in the abstract of Stritzinger et al (2011). By
the way, it is not clear if this second CSP SN batch is indeed
used. It would be nice to tell where the magnitudes of BD17 in the CSP
natural system are taken from.

Our reference was old but we were actually using the most up-to-date filters.

We have:
"For CSP, the uncertainties in the bandpasses are taken from \cite{2010AJ....139..519C}  and the uncertainties in the zeropoints for each filter are $0.008$ mag, as given in C11"

REFPS22 : DONE.
Again, the discussion of the Landolt flux scale misses a reference to
Landolt and Uomoto, which is I think the source of the uncertainty of
this flux scale in C11. It would be nice for this reference to C11 to
tell where the number (0.006) was taken (or in Regnault et al
2009). The mention of the measurement of BD17 by Landolt should
reference the measurement.

We fixed this to:
"REFPS13,22: We follow the analysis of \cite{2007AJ....133..768L} of the calibration agreement between the Landolt catalog and HST observations of Calpsec standards for an uncertainty of $0.006$ mag between the absolute fluxes of the two samples."

REFPS23 : DONE.
The discussion about sigma_int misses the caveat that this number
depends on the photometric uncertainties being accurate. The span
covered by sigma_int for different samples with otherwise similar rms
indicates that they are not.

We included:
"The various values of $\sigma_{\textrm{int}}$ may be due to over or under-estimation of calibration uncertainties."

REFPS24 : DONE.

For table 3, the provided shifts are hard to interpret, because they
refer to the SN only setup, which is not the key cosmological result
of the papers. The offsets provided in Fig 4 convey a much clearer
information. It would be nice to provide the size of each sample

We fixed the table to include both shifts.


REFPS25 : DONE.

Numbers provided in Fig 4 are too small to be read.

Fixed.

REFPS26 : DONE.

For the CFA4 sample Table 3 mentions RMS =0.22 and the text
sigma_int = 0.22.

Good catch.
We fixed: "$\sigma_{\textrm{int}}=0.22$}"

REFPS27 : DONE.

For the 23 SNe in common between SCP and CfA3, it would be nice to
provide the rms of differences. My understanding is that it has almost
the same size as the CSP rms, which seems to me pretty large since
these are measurements of the same events. Do these events pass the
quality cuts for cosmology both on the CSP and the CfA side ?

These are only for events that pass quality cuts on both sides.  Differences between these surveys will be addressed in the same paper as when we analyze PS1 observation's of Landolt standards.

We added:
There are 23 SNe observed by both CSP and CfA3, and the mean difference in distances for these SNe is $0.026\pm0.03$ mag (CSP-CfA3) with an RMS of 0.16 mag.

Section 4

REFPS28 : DONE.

Looking at Fig5 top left, I would naively say that the orange dotted
curve has a chi^2 difference with the best fit larger than 4 (i.e. 2 sigma).
The match of the orange curve to the SNRmax distribution is also very bad.
Again, this figure is barely readable.

As expressed in the text, we ignore the low-z part of the PS1 distribution for this comparison.  This is ok because the selection bias is mostly affecting the high-z, and when we change how events are discovered at high-z, then relatively, there will be more events found at low-z.

See:
"For this test, we exclude $z<0.25$ as PS1 selection bias at low-z should be negligible, and the low-z sample dominates at $z<0.1$.


REFPS29 : DONE.

I think that the last paragraph of section 4.1 is not really
necessary where it is. A small subsection summarizing the impact
of selection uncertainties would be better.

I got rid of those lines, and just at the end of 4.2 have:
"The change in $w$ from not accounting for any low-z Malmquist bias is large: $\Delta w \approx - 0.035$ (SN-only).  By opting to determine the error on the selection bias empirically rather than allowing for a systematic based on a model in which there is no selection bias, we significantly reduce the systematic uncertainty of the malmquist bias."

Section 4.2

REFPS30 : DONE.

I do not understand the discussion about SNR ~ 10 for the faintest
detections because essentially (or exactly?) no nearby event was found
using the images used for lightcurves. So the SNR in the lightcurves
is irrelevant for the efficiency. Did the authors review the search
data?

This was the point I was trying to make.  I changed detections to 'observations' to clarify better.

REFPS31 : DONE.
The expression for efficiency is very different from
the common sigmoid-like approximations, and has the drawback
that efficiencies>1 are possible. It is strange to try to
aggregate all nearby searches into a single formula
because different searches and spectroscopic follow-up
may have different reaches.

I added: where $m_B$ is the peak B band magnitude and is greater than 14.

REFPS32 : DONE.
 I do not understand why the
"strength of the signal [of a Malmquist bias] is not strong",
because color and x1 both exhibit a ~3 sigma difference across
z=0.04.

We got rid of that sentence as we agree that is not the best description.

REFPS33 : DONE.
In Fig6, the vertical range of the bottom plots is much too large, and
my feeling is that the difference between both simulations could be
shot noise of the simulations. It is not clear why these two bottom
plots miss events at z>0.07 which appear in the top plot. The vertical
range of the middle plots is too large. I am unsure as to what is the
takeaway message from all these plots, and I guess a statement in the
caption would be welcome. To evaluate if there is a difference at high
redshift between the NGC distribution and the SN distribution, a ratio
of both distributions should be provided. The "Volume limited" label
is very strange because the corresponding redshift distribution should
raise roughly as z^2.

The figure has been improved.

REFPS34 :DONE.
I do not understand how the statement that the average color and x1 of
the nearby sample change with redshift is compatible with a
redshift-limited sample, or a redshift-selected sample. If there is no
preference for brighter targets at a given redshift, what is the cause
of the average color changing with redshift and changing differently
for different surveys? Is it plausible that the observed trends of
color and x1 are just noise? Some statistical confidence level
seems required here.

(see next comment)

REFPS35 : DONE.
The argument of the absence of SN-brightness based selection relies on
the hypothesis that the relevant searches only aimed at galaxies in
the NGC catalog. Is it true? I have heard about nearby blind SN
searches, but I do not know if those are relevant to samples used
here. This point should be clarified in the text.

So, the case for the absence of brightness selection seems not
compatible enough with the data to be used as one side of the range of
the allowed selection biases. If the distance estimator/scatter model
are irrelevant here, the authors should make it clear.

We are inclined to the referee that the evidence is more clear that there are real trends with x1 and c.  We have made the plots more clear to the reader and ourselves and also decide to use an empirical deviation to determine the systematic uncertainty on the selection bias at low-z, rather than taking the extreme of the complete NGC catalog based.  We leave in our work on the NGC comparison, as it is true that at certain stages observers only/mostly followed up NGC galaxies and this point should be considered in any analysis of the low-z searches.

REFPS33: In Fig.~\ref{fig:ngc}, we compare simulations of a NGC-based survey, where the redshift distribution matches the NGC distribution, to the data.  The redshift distribution of the simulations of the magnitude limited and galaxy-targeted surveys are similar, though the NGC-based simulation cannot replicate the trends of color and stretch with redshift.  Therefore, like we did for the PS1 selection bias, we determine the the systematic uncertainty on the selection bias empirically rather than using the NGC-follow-up to determine the systematic uncertaint .  A survey that reproduces the trends with color and stretch less well than the our optimal method by $2\sigma$ is also shown in Fig.~\ref{fig:ngc}.
Section 5.1

REFPS36: DONE.
As in the other paper, the authors attribute to SALT2 the Tripp
distance estimator, although they are not related: the SALT2 SN model
does not know anything about distances.

We added: 
"Here we use SALT2 to fit the light curves, and determine linear relations between luminosity with light curve width and color according to the Tripp distance estimator"

REFPS37: DONE.

In this section, two scatter models are considered, and sometimes it
is said that one only considers color variations and the other only
considers color variations. As far as I know, SALT2 accounts for some
color smearing, and the Chotard model accounts for some global
scatter. This should be described beforehand and some names attributed
to the models rather than "scatter attributed to luminosity
variations" and "scatter attributed to color variations". BTW, I don't
think that the Chotard model can be reproduced from the cited paper
(This should probably be clarified with R. Kessler). I guess The
required covariance matrix is delivered at page 185 of Chotard's PhD,
which should hence probably be referenced.

We tried to be careful that they both have color variation, e.g.
"We create simulations with two models, one in which the majority of scatter is due to luminosity variation (called `Guy10', \citealp{2010guylightcurves}, color/luminosity variation - $30\%/70\%$) and the other in which the majority of scatter is due to color variation (called `Ch11'-\citealp{Chotard_thesis}, color/luminosity variation - $75\%/25\%$)"

We added in references to Chotard thesis.

REFPS38: DONE.
In the discussion of the beta values in the second paragraph of 5.1,
it should be reminded that for the same observed brighter-bluer
correlation, the value of beta depends on the assumed color scatter,
which makes the comparison across samples difficult. In the same
paragraph, it is written: "we create simulations...", and at the end
of the paragraph, a footnote evokes SNANA. Are the "created"
simulations independent of SNANA? As SNANA features are described in
the text, some version number should be provided (a fortiori if SNANA
is actually used in the analysis), as well as a citation of the paper.

 We added: {REFPS: The SNANA simulator\footnote{\wwwSNANA : SNANA_v10_23}

REFPS39: Not-done.
The discussion about the underlying color distribution does not
question the color measurement uncertainties. In the case of PS1, the
low value found for sigma_int should raise some concerns. I do not
understand why Fig 7 is mentioned in the context of a comparison with
simulations, and I do not fully understand what it is supposed to
support in the discussion. One serious warning about Fig 7 is that
Hubble residual and color are statistically correlated, especially at
the high-redshift end, enriched in blue events. Because of this
correlation I am having hard time interpreting averages of residuals
in color bins. This indeed requires (S13) some precise information
about the parent distribution and color measurement uncertainties. In
any case, fig 7 should display measurement uncertainties, and clearly
display correlations, and the information it conveys should be clear.

-We refer to simulations of S13 that showed one can better reproduce the particular trend of hubble residual versus color with a sharp cutoff in the underlying color distribution.
-We agree that there are correlations between between Hubble residuals and color.  This in particular was our motivation for including Fig. 10, which shows these correlations clearly.  While we do not feel like this is adequately solved for with current methods using a one beta approach, we do not go further here.
-We include uncertainties in the figure now.
-With typical malmquist bias - bluer supernovae should be brighter, here we see the opposite, bluer are fainter.

REFPS40: DONE.

The statement "The BaSALT method does not allow the color fits ..."
is very strange, since with this method, the c parameter is a highly
non linear function of the data, and the distance could be regarded as
much more fragile than the Tripp estimator. In particular, the value
of -0.1 seems sufficiently arbitrary to play this argument down. More
generally, the parameters provided for the color prior of the BaSALT
approach are delivered without uncertainties. In both Wood-Vasey et
al (2007) and Kessler et al (2009), propagating the uncertainties of
the color prior showed that those have a large impact on the
EoS. Furthermore, since for the Tripp estimator, uncertainties of the
parameters are propagated, it is hard to understand why the BaSALT 5
or 6 parameters are not marginalized over. Technically, it is not
clear to me if the model used to build the color prior implies that
the naked color is a biased estimate of the reddening. If not, I would
assume that the changes observed when applying the prior belong to
statistical uncertainties (or an inadequate Malmquist correction, see
below). If yes, the reasons that justify that the measured color is a
biased estimate of the reddening should be spelled out because the
naive understanding of the prior model from S13 is that it is not the
case. Finally, it is not clear what the "interaction" of the color
prior is with the Malmquist bias correction: in Wood-Vasey et al
(2007), the variation of the color prior with redshift incorporated
provision for Malmquist bias correction. Is it the case here? In the
comparison, was the Malmquist bias correction consistent with the used
distance estimator? This has to be clarified.


We appreciate the referee's concerns.  We had only meant to discuss the BaSALT method as a separate way of confirming our results with the other method.  We do not mean for it to be our primary method, and therefore while the referee's concerns about the effect of introducing a prior are certainly valid, we think it would be too much of a departure to fully explore this problem here.  We say now:

"We allow the color fits to be bluer than $c=-0.1$ and therefore this particular non-linearity between Hubble residual and color is much weaker with this method.  However, given the BaSALT method, we introduce with the color prior additional correlations between color and distance that are dependent on the uncertainty of the prior.  Therefore, we only use the BaSALT method as a way to confirm our results using the simulations discussed above.  We find a change in $w$ of $\Delta w=w_B-w_S=-0.06$ when the BaSALT method is used instead of the SALT2 method.  This is nearly equal to the difference found for $w$ from using distance corrections from simulations of the different scatter models.  With the BaSALT method, we still must use simulations to correct for any further biases due to covariances between color and the other light curve fit parameters.  If information about the underlying color distribution was included during the light curve fit itself, this would not be needed."

REFPS41: DONE.

Table 4 is not discussed at length, in particular the x1 parameters
are not mentioned. I was not able to figure out the mechanism that
changes the x1 distribution when tweaking colors.

We added: 
"Parameters for the underlying color and stretch distributions that best match simulations to the data are given in Table~\ref{tab:x1c}.  These values are found using a grid-based search of the $x_1$ and $c$ asymmetric gaussian parameters."

REFPS42: DONE.

An other related worry is about the impact of changing the scatter
model on w. It seems from the text and Fig. 8 that the authors only
propagate the change of Malmquist bias correction, without switching
model for the distance estimation. If this is what was done, it is not
consistent, because switching model changes both the Malmquist bias
AND the average distance in a redshift bin. Kessler et al (2013)
somehow make the point that there are compensations which should be
accounted for. These are somehow correlated uncertainties.

We are doing something very similar to what is proposed by Kessler 2013.  We are not just presenting a Malmquist bias - this is the full distance bias correction - that includes a malmquist bias.  The fact that the distance bias includes the malmquist bias is pointed out in the paper and we are careful to describe this as a distance bias rather than a malmquist bias. This is similar to what Kessler 2013 did.   One thing that may have been misleading in our Fig. 8 is that even though we said in the caption 'Distance bias', in the legend we said 'Selection bias'.  We changed this.  The reason there are offsets between the approaches is because we are not only looking at a selection bias but a distance bias as well.

REFPS43: DONE.

Fig 8. presents the influence of two different setups but the caption
does not tell what the error bars represent. It would also be fair to
point out that switching color model also changes the average distance
of the sample in a redshift dependent way, and the authors might
consider showing the change as well.


We now say:
"The distance biases over the entire redshift range for our two variation models.  The average of these biases is also shown.  The inner errors show the errors from the simulation, whereas the outer errors include this error as well as the error in the selection bias uncertainty."

5.2 REFPS44: DONE.

The authors do not tell if they have added the alpha_2 terms in the
propagation of measurement errors. Not doing so is not entirely
correct, but on the other side, doing it somehow complicates the
interpretation of the chi^2 drop.

we included: "(after uncertainties have been inflated such that $\chi^2_\nu=1$ and not including the $\alpha_2$ term in the uncertainty)"

6. REFPS45 DONE.

I think that the discussion about the Hubble Bubble should
also mention Conley et al (2007) (2007ApJ...664L..13C) which questions
the evidence presented in JRK (2007).

Since we mention Conley11, I think it is ok.

7. REFPS46: DONE.
It is not clear what "SFD" is : "They also find that the SFD98
systematically overestimates SFD, ...".
It is also not clear to which quantity the systematic uncertainty
is assigned.

We fixed it to:
"They also find that SFD98 systematically overestimates $E(B-V$}, and that moreover the true reddening $E(B-V)$ is somewhat nonlinear in $E(B-V)_{SFD}$ such that"


7. REFPS47: DONE.
It might not be obvious to all readers that the beta*c term in
the distance estimation "undoes" most of the MW extinction correction
for nearby SNe on an event per event basis.

I don't think pointing this out is necessary.

 REFPS48: DONE.

I do not understand the signs for the change of parameter values
in table 5.

Added:
nd $\Delta\Omega_m$ and $\Delta w$ values are the relative values such that, e.g. $w_{stat+sys}-w_{stat}$
Appendix

 REFPS49: not DONE.

Number of digits of the coordinates.


